Estimation of atmospheric turbulence parameters from Shack-Hartmann wavefront sensor measurements

The estimation of atmospheric turbulence parameters is of relevance for: a) site evaluation & characterisation; b) prediction of the point spread function; c) live assessment of error budgets and optimisation of adaptive optics performance; d) optimisation of fringe trackers for long baseline optical interferometry. The ubiquitous deployment of Shack-Hartmann wavefront sensors in large telescopes makes them central for atmospheric turbulence parameter estimation via adaptive optics telemetry. Several methods for the estimation of the Fried parameter and outer scale have been developed, most of which are based on the fitting of Zernike polynomial coefficients variances reconstructed from the telemetry. The non-orthogonality of Zernike polynomial derivatives introduces modal cross coupling, which affects the variances. Furthermore, the finite resolution of the sensor introduces aliasing. In this article the impact of these effects on atmospheric turbulence parameter estimation is addressed with simulations. It is found that cross coupling is the dominant bias. An iterative algorithm to overcome it is presented. Simulations are conducted for typical ranges of the outer scale (4 to 32m), Fried parameter (10 cm) and noise in the variances (signal-to-noise ratio of 10 and above). It is found that, using the algorithm, both parameters are recovered with sub-percent accuracy.

==> figures/data/aliasing_modes.dat <==
     1     1
     2     2
     3     3
     4     4
     5     5
     6     6
     7     7
     8     8
     9     9
    10    10
    11    11
    12    12
    13    13
    14    14
    15    15
    16    16
    17    17
    18    18
    19    19
    20    20
    21    21
    22    22
    23    23
    24    24
    25    25
    26    26
    27    27
    28    28
    29    29
    30    30
    31    31
    32    32
    33    33
    34    34
    35    35
    36    36
    37    37
    38    38
    39    39
    40    40
    41    41
    42    42
    43    43
    44    44
    45    45
    46    46
    47    47
    48    48
    49    49
    50    50
    51    51
    52    52
    53    53
    54    54
    55    55
    56    56
    57    57
    58    58
    59    59
    60    60
    61    61
    62    62
    63    63
    64    64
    65    65
    66    66
    67    67
    68    68
    69    69
    70    70
    71    71
    72    72
    73    73
    74    74
    75    75
    76    76
    77    77
    78    78
    79    79
    80    80
    81    81
    82    82
    83    83
    84    84
    85    85
    86    86
    87    87
    88    88
    89    89
    90    90
    91    91
    92    92
    93    93
    94    94
    95    95
    96    96
    97    97
    98    98
    99    99
   100   100
   101   101
   102   102
   103   103
   104   104
   105   105
   106   106
   107   107
   108   108
   109   109
   110   110
   111   111
   112   112
   113   113
   114   114
   115   115
   116   116
   117   117
   118   118
   119   119
   120   120
   121   121
   122   122
   123   123
   124   124
   125   125
   126   126
   127   127
   128   128
   129   129
   130   130
   131   131
   132   132
   133   133
   134   134
   135   135
   136   136
   137   137
   138   138
   139   139
   140   140
   141   141
   142   142
   143   143
   144   144
   145   145
   146   146
   147   147
   148   148
   149   149
   150   150
   151   151
   152   152
   153   153
   154   154
   155   155
   156   156
   157   157
   158   158
   159   159
   160   160
   161   161
   162   162
   163   163
   164   164
   165   165
   166   166
   167   167
   168   168
   169   169
   170   170
   171   171
   172   172
   173   173
   174   174
   175   175
   176   176
   177   177
   178   178
   179   179
   180   180
   181   181
   182   182
   183   183
   184   184
   185   185
   186   186
   187   187
   188   188
   189   189
   190   190
   191   191
   192   192
   193   193
   194   194
   195   195
   196   196
   197   197
   198   198
   199   199
   200   200
   201   201
   202   202
   203   203
   204   204
   205   205
   206   206
   207   207
   208   208
   209   209
   210   210
   211   211
   212   212
   213   213
   214   214
   215   215
   216   216
   217   217
   218   218
   219   219
   220   220
   221   221
   222   222
   223   223
   224   224
   225   225
   226   226
   227   227
   228   228
   229   229
   230   230
   231   231
   232   232
   233   233
   234   234
   235   235
   236   236
   237   237
   238   238
   239   239
   240   240
   241   241
   242   242
   243   243
   244   244
   245   245
   246   246
   247   247
   248   248
   249   249
   250   250
   251   251
   252   252
   253   253
   254   254
   255   255
   256   256
   257   257
   258   258
   259   259
   260   260
   261   261
   262   262
   263   263
   264   264
   265   265
   266   266
   267   267
   268   268
   269   269
   270   270
   271   271
   272   272
   273   273
   274   274
   275   275
   276   276
   277   277
   278   278
   279   279
   280   280
   281   281
   282   282
   283   283
   284   284
   285   285
   286   286
   287   287
   288   288
   289   289
   290   290
   291   291
   292   292
   293   293
   294   294
   295   295
   296   296
   297   297
   298   298
   299   299
   300   300
   301   301
   302   302
   303   303
   304   304
   305   305
   306   306
   307   307
   308   308
   309   309
   310   310
   311   311
   312   312
   313   313
   314   314
   315   315
   316   316
   317   317
   318   318
   319   319
   320   320
   321   321
   322   322
   323   323
   324   324
   325   325
   326   326
   327   327
   328   328
   329   329
   330   330
   331   331
   332   332
   333   333
   334   334
   335   335
   336   336
   337   337
   338   338
   339   339
   340   340
   341   341
   342   342
   343   343
   344   344
   345   345
   346   346
   347   347
   348   348
   349   349
   350   350
   351   351
   352   352
   353   353
   354   354
   355   355
   356   356
   357   357
   358   358
   359   359
   360   360
   361   361
   362   362
   363   363
   364   364
   365   365
   366   366
   367   367
   368   368
   369   369
   370   370
   371   371
   372   372
   373   373
   374   374
   375   375
   376   376
   377   377
   378   378
   379   379
   380   380
   381   381
   382   382
   383   383
   384   384
   385   385
   386   386
   387   387
   388   388
   389   389
   390   390
   391   391
   392   392
   393   393
   394   394
   395   395
   396   396
   397   397
   398   398
   399   399
   400   400
   401   401
   402   402
   403   403
   404   404
   405   405
   406   406
   407   407
   408   408
   409   409
   410   410
   411   411
   412   412
   413   413
   414   414
   415   415
   416   416
   417   417
   418   418
   419   419
   420   420
   421   421
   422   422
   423   423
   424   424
   425   425
   426   426
   427   427
   428   428
   429   429
   430   430
   431   431
   432   432
   433   433
   434   434
   435   435
   436   436
   437   437
   438   438
   439   439
   440   440
   441   441
   442   442
   443   443
   444   444
   445   445
   446   446
   447   447
   448   448
   449   449
   450   450
   451   451
   452   452
   453   453
   454   454
   455   455
   456   456
   457   457
   458   458
   459   459
   460   460
   461   461
   462   462
   463   463
   464   464
   465   465
   466   466
   467   467
   468   468
   469   469
   470   470
   471   471
   472   472
   473   473
   474   474
   475   475
   476   476
   477   477
   478   478
   479   479
   480   480
   481   481
   482   482
   483   483
   484   484
   485   485
   486   486
   487   487
   488   488
   489   489
   490   490
   491   491
   492   492
   493   493
   494   494
   495   495
   496   496


==> figures/data/aliasing_rankOfG.dat <==
     2     2
     5     5
     9     9
    14    14
    20    20
    27    27
    35    35
    44    44
    54    54
    65    65
    77    77
    90    90
   104   104
   119   119
   135   135
   152   152
   170   170
   189   189
   209   209
   230   230
   252   252
   275   271
   299   287
   324   295
   350   295
   377   296
   405   296
   434   296
   464   296
   495   296

==> figures/data/data_1008_ai2_ro12.dat <==
    2.0000   13.3789
    3.0000   13.4103
    4.0000    6.5474
    5.0000    6.8933
    6.0000    6.7208
    7.0000    3.5215
    8.0000    3.5531
    9.0000    3.4235
   10.0000    3.5007
   11.0000    1.9137
   12.0000    1.9419
   13.0000    1.9990
   14.0000    1.9868
   15.0000    2.0541
   16.0000    1.1592
   17.0000    1.1289
   18.0000    1.1703
   19.0000    1.1471
   20.0000    1.1285
   21.0000    1.1490
   22.0000    0.6994
   23.0000    0.7216
   24.0000    0.6829
   25.0000    0.7250
   26.0000    0.6996
   27.0000    0.7111
   28.0000    0.7250
   29.0000    0.4541
   30.0000    0.4645
   31.0000    0.4518
   32.0000    0.4682
   33.0000    0.4619
   34.0000    0.4630
   35.0000    0.4676
   36.0000    0.4405
   37.0000    0.3118
   38.0000    0.3042
   39.0000    0.3174
   40.0000    0.3072
   41.0000    0.3233
   42.0000    0.3128
   43.0000    0.3082
   44.0000    0.3093
   45.0000    0.3022
   46.0000    0.2209
   47.0000    0.2172
   48.0000    0.2222
   49.0000    0.2084
   50.0000    0.2256
   51.0000    0.2086
   52.0000    0.2110
   53.0000    0.2175
   54.0000    0.2150
   55.0000    0.2200
   56.0000    0.1478
   57.0000    0.1569
   58.0000    0.1569
   59.0000    0.1561
   60.0000    0.1541
   61.0000    0.1517
   62.0000    0.1525
   63.0000    0.1536
   64.0000    0.1525
   65.0000    0.1541
   66.0000    0.1539
   67.0000    0.1139
   68.0000    0.1178
   69.0000    0.1130
   70.0000    0.1131
   71.0000    0.1106
   72.0000    0.1150
   73.0000    0.1166
   74.0000    0.1142
   75.0000    0.1145
   76.0000    0.1169
   77.0000    0.1168
   78.0000    0.1155
   79.0000    0.0845
   80.0000    0.0873
   81.0000    0.0866
   82.0000    0.0854
   83.0000    0.0853
   84.0000    0.0851
   85.0000    0.0872
   86.0000    0.0836
   87.0000    0.0868
   88.0000    0.0873
   89.0000    0.0833
   90.0000    0.0892
   91.0000    0.0880

==> figures/data/data_1008_ai2_ro21.dat <==
    2.0000   13.3789
    3.0000   13.4103
    4.0000    6.5474
    5.0000    6.8933
    6.0000    6.7208
    7.0000    3.5215
    8.0000    3.5531
    9.0000    3.4235
   10.0000    3.5007
   11.0000    1.9137
   12.0000    1.9419
   13.0000    1.9990
   14.0000    1.9868
   15.0000    2.0541
   16.0000    1.1592
   17.0000    1.1289
   18.0000    1.1703
   19.0000    1.1471
   20.0000    1.1285
   21.0000    1.1490
   22.0000    0.6994
   23.0000    0.7216
   24.0000    0.6829
   25.0000    0.7250
   26.0000    0.6996
   27.0000    0.7111
   28.0000    0.7250
   29.0000    0.4541
   30.0000    0.4645
   31.0000    0.4518
   32.0000    0.4682
   33.0000    0.4619
   34.0000    0.4630
   35.0000    0.4676
   36.0000    0.4405
   37.0000    0.3118
   38.0000    0.3042
   39.0000    0.3174
   40.0000    0.3072
   41.0000    0.3233
   42.0000    0.3128
   43.0000    0.3082
   44.0000    0.3093
   45.0000    0.3022
   46.0000    0.2209
   47.0000    0.2172
   48.0000    0.2222
   49.0000    0.2084
   50.0000    0.2256
   51.0000    0.2086
   52.0000    0.2110
   53.0000    0.2175
   54.0000    0.2150
   55.0000    0.2200
   56.0000    0.1478
   57.0000    0.1569
   58.0000    0.1569
   59.0000    0.1561
   60.0000    0.1541
   61.0000    0.1517
   62.0000    0.1525
   63.0000    0.1536
   64.0000    0.1525
   65.0000    0.1541
   66.0000    0.1539
   67.0000    0.1139
   68.0000    0.1178
   69.0000    0.1130
   70.0000    0.1131
   71.0000    0.1106
   72.0000    0.1150
   73.0000    0.1166
   74.0000    0.1142
   75.0000    0.1145
   76.0000    0.1169
   77.0000    0.1168
   78.0000    0.1155
   79.0000    0.0845
   80.0000    0.0873
   81.0000    0.0866
   82.0000    0.0854
   83.0000    0.0853
   84.0000    0.0851
   85.0000    0.0872
   86.0000    0.0836
   87.0000    0.0868
   88.0000    0.0873
   89.0000    0.0833
   90.0000    0.0892
   91.0000    0.0880
   92.0000    0.0671
   93.0000    0.0664
   94.0000    0.0675
   95.0000    0.0658
   96.0000    0.0665
   97.0000    0.0659
   98.0000    0.0672
   99.0000    0.0660
  100.0000    0.0691
  101.0000    0.0674
  102.0000    0.0673
  103.0000    0.0670
  104.0000    0.0668
  105.0000    0.0669
  106.0000    0.0520
  107.0000    0.0524
  108.0000    0.0515
  109.0000    0.0511
  110.0000    0.0510
  111.0000    0.0520
  112.0000    0.0523
  113.0000    0.0502
  114.0000    0.0503
  115.0000    0.0506
  116.0000    0.0553
  117.0000    0.0511
  118.0000    0.0532
  119.0000    0.0529
  120.0000    0.0520
  121.0000    0.0428
  122.0000    0.0416
  123.0000    0.0402
  124.0000    0.0421
  125.0000    0.0418
  126.0000    0.0404
  127.0000    0.0409
  128.0000    0.0408
  129.0000    0.0416
  130.0000    0.0420
  131.0000    0.0415
  132.0000    0.0423
  133.0000    0.0425
  134.0000    0.0421
  135.0000    0.0420
  136.0000    0.0414
  137.0000    0.0339
  138.0000    0.0330
  139.0000    0.0325
  140.0000    0.0331
  141.0000    0.0338
  142.0000    0.0329
  143.0000    0.0334
  144.0000    0.0323
  145.0000    0.0332
  146.0000    0.0334
  147.0000    0.0331
  148.0000    0.0334
  149.0000    0.0340
  150.0000    0.0331
  151.0000    0.0334
  152.0000    0.0328
  153.0000    0.0329
  154.0000    0.0267
  155.0000    0.0277
  156.0000    0.0270
  157.0000    0.0262
  158.0000    0.0269
  159.0000    0.0271
  160.0000    0.0267
  161.0000    0.0275
  162.0000    0.0276
  163.0000    0.0268
  164.0000    0.0267
  165.0000    0.0270
  166.0000    0.0279
  167.0000    0.0268
  168.0000    0.0275
  169.0000    0.0272
  170.0000    0.0275
  171.0000    0.0274
  172.0000    0.0228
  173.0000    0.0222
  174.0000    0.0216
  175.0000    0.0220
  176.0000    0.0223
  177.0000    0.0222
  178.0000    0.0221
  179.0000    0.0229
  180.0000    0.0217
  181.0000    0.0217
  182.0000    0.0220
  183.0000    0.0226
  184.0000    0.0217
  185.0000    0.0220
  186.0000    0.0222
  187.0000    0.0221
  188.0000    0.0215
  189.0000    0.0220
  190.0000    0.0218
  191.0000    0.0192
  192.0000    0.0183
  193.0000    0.0182
  194.0000    0.0184
  195.0000    0.0182
  196.0000    0.0190
  197.0000    0.0188
  198.0000    0.0179
  199.0000    0.0182
  200.0000    0.0187
  201.0000    0.0187
  202.0000    0.0181
  203.0000    0.0187
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0185
  207.0000    0.0190
  208.0000    0.0185
  209.0000    0.0191
  210.0000    0.0182
  211.0000    0.0153
  212.0000    0.0158
  213.0000    0.0157
  214.0000    0.0155
  215.0000    0.0154
  216.0000    0.0153
  217.0000    0.0156
  218.0000    0.0151
  219.0000    0.0160
  220.0000    0.0157
  221.0000    0.0153
  222.0000    0.0154
  223.0000    0.0153
  224.0000    0.0152
  225.0000    0.0154
  226.0000    0.0155
  227.0000    0.0154
  228.0000    0.0150
  229.0000    0.0154
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0133
  233.0000    0.0134
  234.0000    0.0128
  235.0000    0.0133
  236.0000    0.0131
  237.0000    0.0128
  238.0000    0.0129
  239.0000    0.0127
  240.0000    0.0130
  241.0000    0.0129
  242.0000    0.0130
  243.0000    0.0133
  244.0000    0.0129
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0134
  248.0000    0.0131
  249.0000    0.0137
  250.0000    0.0129
  251.0000    0.0134
  252.0000    0.0130
  253.0000    0.0130

==> figures/data/data_1008_ai2_ro22.dat <==
    2.0000   13.3789
    3.0000   13.4103
    4.0000    6.5474
    5.0000    6.8933
    6.0000    6.7208
    7.0000    3.5215
    8.0000    3.5531
    9.0000    3.4235
   10.0000    3.5007
   11.0000    1.9137
   12.0000    1.9419
   13.0000    1.9990
   14.0000    1.9868
   15.0000    2.0541
   16.0000    1.1592
   17.0000    1.1289
   18.0000    1.1703
   19.0000    1.1471
   20.0000    1.1285
   21.0000    1.1490
   22.0000    0.6994
   23.0000    0.7216
   24.0000    0.6829
   25.0000    0.7250
   26.0000    0.6996
   27.0000    0.7111
   28.0000    0.7250
   29.0000    0.4541
   30.0000    0.4645
   31.0000    0.4518
   32.0000    0.4682
   33.0000    0.4619
   34.0000    0.4630
   35.0000    0.4676
   36.0000    0.4405
   37.0000    0.3118
   38.0000    0.3042
   39.0000    0.3174
   40.0000    0.3072
   41.0000    0.3233
   42.0000    0.3128
   43.0000    0.3082
   44.0000    0.3093
   45.0000    0.3022
   46.0000    0.2209
   47.0000    0.2172
   48.0000    0.2222
   49.0000    0.2084
   50.0000    0.2256
   51.0000    0.2086
   52.0000    0.2110
   53.0000    0.2175
   54.0000    0.2150
   55.0000    0.2200
   56.0000    0.1478
   57.0000    0.1569
   58.0000    0.1569
   59.0000    0.1561
   60.0000    0.1541
   61.0000    0.1517
   62.0000    0.1525
   63.0000    0.1536
   64.0000    0.1525
   65.0000    0.1541
   66.0000    0.1539
   67.0000    0.1139
   68.0000    0.1178
   69.0000    0.1130
   70.0000    0.1131
   71.0000    0.1106
   72.0000    0.1150
   73.0000    0.1166
   74.0000    0.1142
   75.0000    0.1145
   76.0000    0.1169
   77.0000    0.1168
   78.0000    0.1155
   79.0000    0.0845
   80.0000    0.0873
   81.0000    0.0866
   82.0000    0.0854
   83.0000    0.0853
   84.0000    0.0851
   85.0000    0.0872
   86.0000    0.0836
   87.0000    0.0868
   88.0000    0.0873
   89.0000    0.0833
   90.0000    0.0892
   91.0000    0.0880
   92.0000    0.0671
   93.0000    0.0664
   94.0000    0.0675
   95.0000    0.0658
   96.0000    0.0665
   97.0000    0.0659
   98.0000    0.0672
   99.0000    0.0660
  100.0000    0.0691
  101.0000    0.0674
  102.0000    0.0673
  103.0000    0.0670
  104.0000    0.0668
  105.0000    0.0669
  106.0000    0.0520
  107.0000    0.0524
  108.0000    0.0515
  109.0000    0.0511
  110.0000    0.0510
  111.0000    0.0520
  112.0000    0.0523
  113.0000    0.0502
  114.0000    0.0503
  115.0000    0.0506
  116.0000    0.0553
  117.0000    0.0511
  118.0000    0.0532
  119.0000    0.0529
  120.0000    0.0520
  121.0000    0.0428
  122.0000    0.0416
  123.0000    0.0402
  124.0000    0.0421
  125.0000    0.0418
  126.0000    0.0404
  127.0000    0.0409
  128.0000    0.0408
  129.0000    0.0416
  130.0000    0.0420
  131.0000    0.0415
  132.0000    0.0423
  133.0000    0.0425
  134.0000    0.0421
  135.0000    0.0420
  136.0000    0.0414
  137.0000    0.0339
  138.0000    0.0330
  139.0000    0.0325
  140.0000    0.0331
  141.0000    0.0338
  142.0000    0.0329
  143.0000    0.0334
  144.0000    0.0323
  145.0000    0.0332
  146.0000    0.0334
  147.0000    0.0331
  148.0000    0.0334
  149.0000    0.0340
  150.0000    0.0331
  151.0000    0.0334
  152.0000    0.0328
  153.0000    0.0329
  154.0000    0.0267
  155.0000    0.0277
  156.0000    0.0270
  157.0000    0.0262
  158.0000    0.0269
  159.0000    0.0271
  160.0000    0.0267
  161.0000    0.0275
  162.0000    0.0276
  163.0000    0.0268
  164.0000    0.0267
  165.0000    0.0270
  166.0000    0.0279
  167.0000    0.0268
  168.0000    0.0275
  169.0000    0.0272
  170.0000    0.0275
  171.0000    0.0274
  172.0000    0.0228
  173.0000    0.0222
  174.0000    0.0216
  175.0000    0.0220
  176.0000    0.0223
  177.0000    0.0222
  178.0000    0.0221
  179.0000    0.0229
  180.0000    0.0217
  181.0000    0.0217
  182.0000    0.0220
  183.0000    0.0226
  184.0000    0.0217
  185.0000    0.0220
  186.0000    0.0222
  187.0000    0.0221
  188.0000    0.0215
  189.0000    0.0220
  190.0000    0.0218
  191.0000    0.0192
  192.0000    0.0183
  193.0000    0.0182
  194.0000    0.0184
  195.0000    0.0182
  196.0000    0.0190
  197.0000    0.0188
  198.0000    0.0179
  199.0000    0.0182
  200.0000    0.0187
  201.0000    0.0187
  202.0000    0.0181
  203.0000    0.0187
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0185
  207.0000    0.0190
  208.0000    0.0185
  209.0000    0.0191
  210.0000    0.0182
  211.0000    0.0153
  212.0000    0.0158
  213.0000    0.0157
  214.0000    0.0155
  215.0000    0.0154
  216.0000    0.0153
  217.0000    0.0156
  218.0000    0.0151
  219.0000    0.0160
  220.0000    0.0157
  221.0000    0.0153
  222.0000    0.0154
  223.0000    0.0153
  224.0000    0.0152
  225.0000    0.0154
  226.0000    0.0155
  227.0000    0.0154
  228.0000    0.0150
  229.0000    0.0154
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0133
  233.0000    0.0134
  234.0000    0.0128
  235.0000    0.0133
  236.0000    0.0131
  237.0000    0.0128
  238.0000    0.0129
  239.0000    0.0127
  240.0000    0.0130
  241.0000    0.0129
  242.0000    0.0130
  243.0000    0.0133
  244.0000    0.0129
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0134
  248.0000    0.0131
  249.0000    0.0137
  250.0000    0.0129
  251.0000    0.0134
  252.0000    0.0130
  253.0000    0.0130
  254.0000    0.0110
  255.0000    0.0116
  256.0000    0.0115
  257.0000    0.0108
  258.0000    0.0112
  259.0000    0.0110
  260.0000    0.0110
  261.0000    0.0115
  262.0000    0.0108
  263.0000    0.0108
  264.0000    0.0110
  265.0000    0.0113
  266.0000    0.0110
  267.0000    0.0110
  268.0000    0.0110
  269.0000    0.0110
  270.0000    0.0110
  271.0000    0.0113
  272.0000    0.0109
  273.0000    0.0108
  274.0000    0.0111
  275.0000    0.0111
  276.0000    0.0114

==> figures/data/data_1008_bi2_ro12.dat <==
    2.0000   13.6226
    3.0000   13.6542
    4.0000    6.6615
    5.0000    7.0129
    6.0000    6.8418
    7.0000    3.5762
    8.0000    3.6083
    9.0000    3.4815
   10.0000    3.5600
   11.0000    1.9427
   12.0000    1.9713
   13.0000    2.0282
   14.0000    2.0173
   15.0000    2.0870
   16.0000    1.1754
   17.0000    1.1448
   18.0000    1.1864
   19.0000    1.1628
   20.0000    1.1443
   21.0000    1.1650
   22.0000    0.7095
   23.0000    0.7315
   24.0000    0.6933
   25.0000    0.7343
   26.0000    0.7088
   27.0000    0.7197
   28.0000    0.7344
   29.0000    0.4597
   30.0000    0.4703
   31.0000    0.4583
   32.0000    0.4749
   33.0000    0.4675
   34.0000    0.4686
   35.0000    0.4724
   36.0000    0.4449
   37.0000    0.3156
   38.0000    0.3080
   39.0000    0.3215
   40.0000    0.3114
   41.0000    0.3278
   42.0000    0.3162
   43.0000    0.3116
   44.0000    0.3117
   45.0000    0.3054
   46.0000    0.2231
   47.0000    0.2192
   48.0000    0.2248
   49.0000    0.2109
   50.0000    0.2284
   51.0000    0.2112
   52.0000    0.2132
   53.0000    0.2198
   54.0000    0.2167
   55.0000    0.2217
   56.0000    0.1493
   57.0000    0.1584
   58.0000    0.1582
   59.0000    0.1578
   60.0000    0.1557
   61.0000    0.1532
   62.0000    0.1543
   63.0000    0.1551
   64.0000    0.1540
   65.0000    0.1553
   66.0000    0.1551
   67.0000    0.1151
   68.0000    0.1190
   69.0000    0.1142
   70.0000    0.1144
   71.0000    0.1119
   72.0000    0.1164
   73.0000    0.1178
   74.0000    0.1153
   75.0000    0.1153
   76.0000    0.1177
   77.0000    0.1172
   78.0000    0.1158
   79.0000    0.0856
   80.0000    0.0888
   81.0000    0.0874
   82.0000    0.0866
   83.0000    0.0864
   84.0000    0.0861
   85.0000    0.0884
   86.0000    0.0844
   87.0000    0.0877
   88.0000    0.0877
   89.0000    0.0839
   90.0000    0.0894
   91.0000    0.0881

==> figures/data/data_1008_bi2_ro12m1.dat <==
    2.0000   13.6226
    3.0000   13.6542
    4.0000    6.7058
    5.0000    7.0189
    6.0000    6.8790
    7.0000    3.5762
    8.0000    3.6083
    9.0000    3.4815
   10.0000    3.5600
   11.0000    1.9604
   12.0000    2.0127
   13.0000    2.0320
   14.0000    2.0601
   15.0000    2.0885
   16.0000    1.1754
   17.0000    1.1448
   18.0000    1.1864
   19.0000    1.1628
   20.0000    1.1443
   21.0000    1.1650
   22.0000    0.7153
   23.0000    0.7332
   24.0000    0.7218
   25.0000    0.7408
   26.0000    0.7437
   27.0000    0.7248
   28.0000    0.7581
   29.0000    0.4597
   30.0000    0.4703
   31.0000    0.4583
   32.0000    0.4749
   33.0000    0.4675
   34.0000    0.4686
   35.0000    0.4724
   36.0000    0.4449
   37.0000    0.3144
   38.0000    0.3064
   39.0000    0.3203
   40.0000    0.3137
   41.0000    0.3345
   42.0000    0.3290
   43.0000    0.3290
   44.0000    0.3175
   45.0000    0.3298
   46.0000    0.2231
   47.0000    0.2192
   48.0000    0.2248
   49.0000    0.2109
   50.0000    0.2284
   51.0000    0.2112
   52.0000    0.2132
   53.0000    0.2198
   54.0000    0.2167
   55.0000    0.2217
   56.0000    0.1993
   57.0000    0.1925
   58.0000    0.2204
   59.0000    0.1533
   60.0000    0.2211
   61.0000    0.1557
   62.0000    0.1628
   63.0000    0.1048
   64.0000    0.1448
   65.0000    0.1346
   66.0000    0.1103
   67.0000    0.1151
   68.0000    0.1190
   69.0000    0.1142
   70.0000    0.1144
   71.0000    0.1119
   72.0000    0.1164
   73.0000    0.1178
   74.0000    0.1153
   75.0000    0.1153
   76.0000    0.1177
   77.0000    0.1172
   78.0000    0.1158


==> figures/data/data_1008_bi2_ro12m2.dat <==
    2.0000   13.6280
    3.0000   13.6694
    4.0000    6.7058
    5.0000    7.0189
    6.0000    6.8790
    7.0000    3.5929
    8.0000    3.6202
    9.0000    3.4943
   10.0000    3.5793
   11.0000    1.9604
   12.0000    2.0127
   13.0000    2.0320
   14.0000    2.0601
   15.0000    2.0885
   16.0000    1.1936
   17.0000    1.1589
   18.0000    1.1972
   19.0000    1.1786
   20.0000    1.1541
   21.0000    1.1780
   22.0000    0.7153
   23.0000    0.7332
   24.0000    0.7218
   25.0000    0.7408
   26.0000    0.7437
   27.0000    0.7248
   28.0000    0.7581
   29.0000    0.4616
   30.0000    0.4727
   31.0000    0.4663
   32.0000    0.4839
   33.0000    0.4865
   34.0000    0.4894
   35.0000    0.4927
   36.0000    0.4636
   37.0000    0.3144
   38.0000    0.3064
   39.0000    0.3203
   40.0000    0.3137
   41.0000    0.3345
   42.0000    0.3290
   43.0000    0.3290
   44.0000    0.3175
   45.0000    0.3298
   46.0000    0.2317
   47.0000    0.2266
   48.0000    0.2186
   49.0000    0.2046
   50.0000    0.1969
   51.0000    0.1834
   52.0000    0.1632
   53.0000    0.1657
   54.0000    0.1584
   55.0000    0.1621
   56.0000    0.1993
   57.0000    0.1925
   58.0000    0.2204
   59.0000    0.1533
   60.0000    0.2211
   61.0000    0.1557
   62.0000    0.1628
   63.0000    0.1048
   64.0000    0.1448
   65.0000    0.1346
   66.0000    0.1103

==> figures/data/data_1008_bi2_ro21.dat <==
    2.0000   13.3789
    3.0000   13.4103
    4.0000    6.5474
    5.0000    6.8933
    6.0000    6.7208
    7.0000    3.5215
    8.0000    3.5531
    9.0000    3.4235
   10.0000    3.5007
   11.0000    1.9137
   12.0000    1.9419
   13.0000    1.9990
   14.0000    1.9868
   15.0000    2.0541
   16.0000    1.1592
   17.0000    1.1289
   18.0000    1.1703
   19.0000    1.1471
   20.0000    1.1285
   21.0000    1.1490
   22.0000    0.6994
   23.0000    0.7216
   24.0000    0.6829
   25.0000    0.7250
   26.0000    0.6996
   27.0000    0.7111
   28.0000    0.7250
   29.0000    0.4541
   30.0000    0.4645
   31.0000    0.4518
   32.0000    0.4682
   33.0000    0.4619
   34.0000    0.4630
   35.0000    0.4676
   36.0000    0.4405
   37.0000    0.3118
   38.0000    0.3042
   39.0000    0.3174
   40.0000    0.3072
   41.0000    0.3233
   42.0000    0.3128
   43.0000    0.3082
   44.0000    0.3093
   45.0000    0.3022
   46.0000    0.2209
   47.0000    0.2172
   48.0000    0.2222
   49.0000    0.2084
   50.0000    0.2256
   51.0000    0.2086
   52.0000    0.2110
   53.0000    0.2175
   54.0000    0.2150
   55.0000    0.2200
   56.0000    0.1478
   57.0000    0.1569
   58.0000    0.1569
   59.0000    0.1561
   60.0000    0.1541
   61.0000    0.1517
   62.0000    0.1525
   63.0000    0.1536
   64.0000    0.1525
   65.0000    0.1541
   66.0000    0.1539
   67.0000    0.1139
   68.0000    0.1178
   69.0000    0.1130
   70.0000    0.1131
   71.0000    0.1106
   72.0000    0.1150
   73.0000    0.1166
   74.0000    0.1142
   75.0000    0.1145
   76.0000    0.1169
   77.0000    0.1168
   78.0000    0.1155
   79.0000    0.0845
   80.0000    0.0873
   81.0000    0.0866
   82.0000    0.0854
   83.0000    0.0853
   84.0000    0.0851
   85.0000    0.0872
   86.0000    0.0836
   87.0000    0.0868
   88.0000    0.0873
   89.0000    0.0833
   90.0000    0.0892
   91.0000    0.0880
   92.0000    0.0671
   93.0000    0.0664
   94.0000    0.0675
   95.0000    0.0658
   96.0000    0.0665
   97.0000    0.0659
   98.0000    0.0672
   99.0000    0.0660
  100.0000    0.0691
  101.0000    0.0674
  102.0000    0.0673
  103.0000    0.0670
  104.0000    0.0668
  105.0000    0.0669
  106.0000    0.0520
  107.0000    0.0524
  108.0000    0.0515
  109.0000    0.0511
  110.0000    0.0510
  111.0000    0.0520
  112.0000    0.0523
  113.0000    0.0502
  114.0000    0.0503
  115.0000    0.0506
  116.0000    0.0553
  117.0000    0.0511
  118.0000    0.0532
  119.0000    0.0529
  120.0000    0.0520
  121.0000    0.0428
  122.0000    0.0416
  123.0000    0.0402
  124.0000    0.0421
  125.0000    0.0418
  126.0000    0.0404
  127.0000    0.0409
  128.0000    0.0408
  129.0000    0.0416
  130.0000    0.0420
  131.0000    0.0415
  132.0000    0.0423
  133.0000    0.0425
  134.0000    0.0421
  135.0000    0.0420
  136.0000    0.0414
  137.0000    0.0339
  138.0000    0.0330
  139.0000    0.0325
  140.0000    0.0331
  141.0000    0.0338
  142.0000    0.0329
  143.0000    0.0334
  144.0000    0.0323
  145.0000    0.0332
  146.0000    0.0334
  147.0000    0.0331
  148.0000    0.0334
  149.0000    0.0340
  150.0000    0.0331
  151.0000    0.0334
  152.0000    0.0328
  153.0000    0.0329
  154.0000    0.0267
  155.0000    0.0277
  156.0000    0.0270
  157.0000    0.0262
  158.0000    0.0269
  159.0000    0.0271
  160.0000    0.0267
  161.0000    0.0275
  162.0000    0.0276
  163.0000    0.0268
  164.0000    0.0267
  165.0000    0.0270
  166.0000    0.0279
  167.0000    0.0268
  168.0000    0.0275
  169.0000    0.0272
  170.0000    0.0275
  171.0000    0.0274
  172.0000    0.0228
  173.0000    0.0222
  174.0000    0.0216
  175.0000    0.0220
  176.0000    0.0223
  177.0000    0.0222
  178.0000    0.0221
  179.0000    0.0229
  180.0000    0.0217
  181.0000    0.0217
  182.0000    0.0220
  183.0000    0.0226
  184.0000    0.0217
  185.0000    0.0220
  186.0000    0.0222
  187.0000    0.0221
  188.0000    0.0215
  189.0000    0.0220
  190.0000    0.0218
  191.0000    0.0192
  192.0000    0.0183
  193.0000    0.0182
  194.0000    0.0184
  195.0000    0.0182
  196.0000    0.0190
  197.0000    0.0188
  198.0000    0.0179
  199.0000    0.0182
  200.0000    0.0187
  201.0000    0.0187
  202.0000    0.0181
  203.0000    0.0187
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0185
  207.0000    0.0190
  208.0000    0.0185
  209.0000    0.0191
  210.0000    0.0182
  211.0000    0.0153
  212.0000    0.0158
  213.0000    0.0157
  214.0000    0.0155
  215.0000    0.0154
  216.0000    0.0153
  217.0000    0.0156
  218.0000    0.0151
  219.0000    0.0160
  220.0000    0.0157
  221.0000    0.0153
  222.0000    0.0154
  223.0000    0.0153
  224.0000    0.0152
  225.0000    0.0154
  226.0000    0.0155
  227.0000    0.0154
  228.0000    0.0150
  229.0000    0.0154
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0133
  233.0000    0.0134
  234.0000    0.0128
  235.0000    0.0133
  236.0000    0.0131
  237.0000    0.0128
  238.0000    0.0129
  239.0000    0.0127
  240.0000    0.0130
  241.0000    0.0129
  242.0000    0.0130
  243.0000    0.0133
  244.0000    0.0129
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0134
  248.0000    0.0131
  249.0000    0.0137
  250.0000    0.0129
  251.0000    0.0134
  252.0000    0.0130
  253.0000    0.0130


==> figures/data/data_1008_bi2_ro22.dat <==
    2.0000   13.3789
    3.0000   13.4103
    4.0000    4.5718
    5.0000    6.8933
    6.0000    6.7208
    7.0000    3.5215
    8.0000    3.5531
    9.0000    3.4235
   10.0000    3.5007
   11.0000    2.1332
   12.0000    1.9419
   13.0000    1.9990
   14.0000    1.4961
   15.0000    2.0541
   16.0000    1.1592
   17.0000    1.1289
   18.0000    1.1703
   19.0000    1.1471
   20.0000    1.1285
   21.0000    1.1490
   22.0000    0.6972
   23.0000    0.7216
   24.0000    0.6829
   25.0000    0.7250
   26.0000    0.6980
   27.0000    0.7111
   28.0000    0.7250
   29.0000    0.4541
   30.0000    0.4645
   31.0000    0.4518
   32.0000    0.4682
   33.0000    0.4619
   34.0000    0.4630
   35.0000    0.4676
   36.0000    0.4405
   37.0000    0.3224
   38.0000    0.3042
   39.0000    0.3174
   40.0000    0.3210
   41.0000    0.3233
   42.0000    0.3128
   43.0000    0.3082
   44.0000    0.2948
   45.0000    0.3022
   46.0000    0.2209
   47.0000    0.2172
   48.0000    0.2222
   49.0000    0.2084
   50.0000    0.2256
   51.0000    0.2086
   52.0000    0.2110
   53.0000    0.2175
   54.0000    0.2150
   55.0000    0.2200
   56.0000    0.1562
   57.0000    0.1569
   58.0000    0.1569
   59.0000    0.1561
   60.0000    0.1710
   61.0000    0.1517
   62.0000    0.1525
   63.0000    0.1536
   64.0000    0.1621
   65.0000    0.1541
   66.0000    0.1539
   67.0000    0.1139
   68.0000    0.1178
   69.0000    0.1130
   70.0000    0.1131
   71.0000    0.1106
   72.0000    0.1150
   73.0000    0.1166
   74.0000    0.1142
   75.0000    0.1145
   76.0000    0.1169
   77.0000    0.1168
   78.0000    0.1155
   79.0000    0.0980
   80.0000    0.0873
   81.0000    0.0866
   82.0000    0.1073
   83.0000    0.0853
   84.0000    0.0851
   85.0000    0.0872
   86.0000    0.1029
   87.0000    0.0868
   88.0000    0.0873
   89.0000    0.0833
   90.0000    0.1039
   91.0000    0.0880
   92.0000    0.0671
   93.0000    0.0664
   94.0000    0.0675
   95.0000    0.0658
   96.0000    0.0665
   97.0000    0.0659
   98.0000    0.0672
   99.0000    0.0660
  100.0000    0.0691
  101.0000    0.0674
  102.0000    0.0673
  103.0000    0.0670
  104.0000    0.0668
  105.0000    0.0669
  106.0000    0.0874
  107.0000    0.0524
  108.0000    0.0515
  109.0000    0.0511
  110.0000    0.0957
  111.0000    0.0520
  112.0000    0.0523
  113.0000    0.0502
  114.0000    0.1060
  115.0000    0.0506
  116.0000    0.0553
  117.0000    0.0511
  118.0000    0.1119
  119.0000    0.0529
  120.0000    0.0520
  121.0000    0.0428
  122.0000    0.0416
  123.0000    0.0402
  124.0000    0.0421
  125.0000    0.0418
  126.0000    0.0404
  127.0000    0.0409
  128.0000    0.0408
  129.0000    0.0416
  130.0000    0.0420
  131.0000    0.0415
  132.0000    0.0423
  133.0000    0.0425
  134.0000    0.0421
  135.0000    0.0420
  136.0000    0.0414
  137.0000    0.0454
  138.0000    0.0330
  139.0000    0.0325
  140.0000    0.0440
  141.0000    0.0338
  142.0000    0.0329
  143.0000    0.0334
  144.0000    0.0500
  145.0000    0.0332
  146.0000    0.0334
  147.0000    0.0331
  148.0000    0.0478
  149.0000    0.0340
  150.0000    0.0331
  151.0000    0.0334
  152.0000    0.0499
  153.0000    0.0329
  154.0000    0.0267
  155.0000    0.0277
  156.0000    0.0270
  157.0000    0.0262
  158.0000    0.0269
  159.0000    0.0271
  160.0000    0.0267
  161.0000    0.0275
  162.0000    0.0276
  163.0000    0.0268
  164.0000    0.0267
  165.0000    0.0270
  166.0000    0.0279
  167.0000    0.0268
  168.0000    0.0275
  169.0000    0.0272
  170.0000    0.0275
  171.0000    0.0274
  172.0000    0.0276
  173.0000    0.0222
  174.0000    0.0216
  175.0000    0.0220
  176.0000    0.0323
  177.0000    0.0222
  178.0000    0.0221
  179.0000    0.0229
  180.0000    0.0303
  181.0000    0.0217
  182.0000    0.0220
  183.0000    0.0226
  184.0000    0.0315
  185.0000    0.0220
  186.0000    0.0222
  187.0000    0.0221
  188.0000    0.0295
  189.0000    0.0220
  190.0000    0.0218
  191.0000    0.0192
  192.0000    0.0183
  193.0000    0.0182
  194.0000    0.0184
  195.0000    0.0182
  196.0000    0.0190
  197.0000    0.0188
  198.0000    0.0179
  199.0000    0.0182
  200.0000    0.0187
  201.0000    0.0187
  202.0000    0.0181
  203.0000    0.0187
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0185
  207.0000    0.0190
  208.0000    0.0185
  209.0000    0.0191
  210.0000    0.0182
  211.0000    0.0312
  212.0000    0.0158
  213.0000    0.0157
  214.0000    0.0587
  215.0000    0.0154
  216.0000    0.0153
  217.0000    0.0156
  218.0000    0.0493
  219.0000    0.0160
  220.0000    0.0157
  221.0000    0.0153
  222.0000    0.0574
  223.0000    0.0153
  224.0000    0.0152
  225.0000    0.0154
  226.0000    0.0483
  227.0000    0.0154
  228.0000    0.0150
  229.0000    0.0154
  230.0000    0.0593
  231.0000    0.0153
  232.0000    0.0133
  233.0000    0.0134
  234.0000    0.0128
  235.0000    0.0133
  236.0000    0.0131
  237.0000    0.0128
  238.0000    0.0129
  239.0000    0.0127
  240.0000    0.0130
  241.0000    0.0129
  242.0000    0.0130
  243.0000    0.0133
  244.0000    0.0129
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0134
  248.0000    0.0131
  249.0000    0.0137
  250.0000    0.0129
  251.0000    0.0134
  252.0000    0.0130
  253.0000    0.0130
  254.0000    0.0223
  255.0000    0.0116
  256.0000    0.0115
  257.0000    0.0108
  258.0000    0.0367
  259.0000    0.0110
  260.0000    0.0110
  261.0000    0.0115
  262.0000    0.0331
  263.0000    0.0108
  264.0000    0.0110
  265.0000    0.0113
  266.0000    0.0366
  267.0000    0.0110
  268.0000    0.0110
  269.0000    0.0110
  270.0000    0.0348
  271.0000    0.0113
  272.0000    0.0109
  273.0000    0.0108
  274.0000    0.0366
  275.0000    0.0111
  276.0000    0.0114


==> figures/data/data_aliasingvscc_ro12.dat <==
    2.0000   13.3789   13.3947   13.4055
    3.0000   13.4103   13.4288   13.4178
    4.0000    6.5474    6.6361    6.6180
    5.0000    6.8933    6.9107    6.9021
    6.0000    6.7208    6.8257    6.8126
    7.0000    3.5215    3.5666    3.5635
    8.0000    3.5531    3.6120    3.6099
    9.0000    3.4235    3.4740    3.4650
   10.0000    3.5007    3.5480    3.5400
   11.0000    1.9137    2.0010    1.9918
   12.0000    1.9419    2.1262    2.1122
   13.0000    1.9990    2.0084    2.0038
   14.0000    1.9868    2.1223    2.0950
   15.0000    2.0541    2.0641    2.0552
   16.0000    1.1592    1.1793    1.1768
   17.0000    1.1289    1.1617    1.1564
   18.0000    1.1703    1.2115    1.2081
   19.0000    1.1471    1.1777    1.1743
   20.0000    1.1285    1.1653    1.1631
   21.0000    1.1490    1.1824    1.1730
   22.0000    0.6994    0.7326    0.7280
   23.0000    0.7216    0.7290    0.7235
   24.0000    0.6829    0.7507    0.7438
   25.0000    0.7250    0.7405    0.7388
   26.0000    0.6996    0.7942    0.7852
   27.0000    0.7111    0.7349    0.7297
   28.0000    0.7250    0.7880    0.7771
   29.0000    0.4541    0.4654    0.4584
   30.0000    0.4645    0.4759    0.4718
   31.0000    0.4518    0.4648    0.4611
   32.0000    0.4682    0.4827    0.4779
   33.0000    0.4619    0.4836    0.4797
   34.0000    0.4630    0.4861    0.4800
   35.0000    0.4676    0.4849    0.4805
   36.0000    0.4405    0.4615    0.4571
   37.0000    0.3118    0.3205    0.3174
   38.0000    0.3042    0.3125    0.3079
   39.0000    0.3174    0.3289    0.3255
   40.0000    0.3072    0.3170    0.3121
   41.0000    0.3233    0.3360    0.3324
   42.0000    0.3128    0.3401    0.3374
   43.0000    0.3082    0.3252    0.3234
   44.0000    0.3093    0.3284    0.3188
   45.0000    0.3022    0.3306    0.3207
   46.0000    0.2209    0.2274    0.2232
   47.0000    0.2172    0.2263    0.2206
   48.0000    0.2222    0.2312    0.2272
   49.0000    0.2084    0.2173    0.2135
   50.0000    0.2256    0.2348    0.2311
   51.0000    0.2086    0.2175    0.2146
   52.0000    0.2110    0.2243    0.2223
   53.0000    0.2175    0.2320    0.2311
   54.0000    0.2150    0.2338    0.2273
   55.0000    0.2200    0.2430    0.2355
   56.0000    0.1478    0.1890    0.1807
   57.0000    0.1569    0.1758    0.1699
   58.0000    0.1569    0.2219    0.2114
   59.0000    0.1561    0.1645    0.1605
   60.0000    0.1541    0.2144    0.2041
   61.0000    0.1517    0.1643    0.1609
   62.0000    0.1525    0.1775    0.1691
   63.0000    0.1536    0.1708    0.1681
   64.0000    0.1525    0.1688    0.1643
   65.0000    0.1541    0.1836    0.1745
   66.0000    0.1539    0.1778    0.1713
   67.0000    0.1139    0.2086    0.1967
   68.0000    0.1178    0.2119    0.2022
   69.0000    0.1130    0.1946    0.1870
   70.0000    0.1131    0.1932    0.1853
   71.0000    0.1106    0.1800    0.1729
   72.0000    0.1150    0.1853    0.1784
   73.0000    0.1166    0.1472    0.1437
   74.0000    0.1142    0.1458    0.1423
   75.0000    0.1145    0.1114    0.1080
   76.0000    0.1169    0.1127    0.1114
   77.0000    0.1168    0.1192    0.1149
   78.0000    0.1155    0.1170    0.1121
   79.0000    0.0845    0.2064    0.1871
   80.0000    0.0873    0.2401    0.2182
   81.0000    0.0866    0.1650    0.1569
   82.0000    0.0854    0.2700    0.2453
   83.0000    0.0853    0.1402    0.1317
   84.0000    0.0851    0.1813    0.1690
   85.0000    0.0872    0.1746    0.1644
   86.0000    0.0836    0.1431    0.1339
   87.0000    0.0868    0.1231    0.1168
   88.0000    0.0873    0.0799    0.0783
   89.0000    0.0833    0.1127    0.1083
   90.0000    0.0892    0.0914    0.0860
   91.0000    0.0880    0.1271    0.1204


==> figures/data/data_estimation.dat <==
    5.0000    6.6082    7.2455    6.6068    6.6206
    6.0000    6.6981    7.4124    6.7276    6.6206
    7.0000    3.4558    3.7243    3.4711    3.4979
    8.0000    3.6621    3.9123    3.6591    3.4979
    9.0000    3.5233    3.9040    3.5167    3.4979
   10.0000    3.4396    3.8412    3.4539    3.4979
   11.0000    1.9720    2.1227    1.9734    1.9424
   12.0000    1.9872    2.1592    1.9898    1.9424
   13.0000    1.9812    2.1170    1.9834    1.9424
   14.0000    1.8705    2.1375    1.8746    1.9424
   15.0000    1.9742    2.1997    1.9815    1.9424
   16.0000    1.1429    1.2759    1.1494    1.1396
   17.0000    1.1573    1.2889    1.1624    1.1396
   18.0000    1.1360    1.2794    1.1445    1.1396
   19.0000    1.1444    1.2841    1.1492    1.1396
   20.0000    1.1667    1.3484    1.1595    1.1396
   21.0000    1.1294    1.3253    1.1365    1.1396
   22.0000    0.6973    0.7790    0.6984    0.7045
   23.0000    0.7030    0.7755    0.7016    0.7045
   24.0000    0.6964    0.7883    0.6980    0.7045
   25.0000    0.6998    0.7806    0.7041    0.7045
   26.0000    0.6873    0.7765    0.6811    0.7045
   27.0000    0.6928    0.8158    0.6907    0.7045
   28.0000    0.7027    0.8507    0.7057    0.7045
   29.0000    0.4598    0.5276    0.4627    0.4563
   30.0000    0.4613    0.5274    0.4625    0.4563
   31.0000    0.4580    0.5253    0.4574    0.4563
   32.0000    0.4588    0.5215    0.4535    0.4563
   33.0000    0.4621    0.5438    0.4665    0.4563
   34.0000    0.4667    0.5474    0.4702    0.4563
   35.0000    0.4559    0.5731    0.4582    0.4563
   36.0000    0.4708    0.5918    0.4769    0.4563
   37.0000    0.3081    0.3580    0.3078    0.3078
   38.0000    0.3115    0.3656    0.3157    0.3078
   39.0000    0.2967    0.3506    0.2995    0.3078
   40.0000    0.3122    0.3639    0.3142    0.3078
   41.0000    0.3122    0.3737    0.3173    0.3078
   42.0000    0.3169    0.3848    0.3228    0.3078
   43.0000    0.2984    0.3615    0.3003    0.3078
   44.0000    0.3067    0.3888    0.3109    0.3078
   45.0000    0.3190    0.4338    0.3223    0.3078
   46.0000    0.2201    0.2789    0.2223    0.2149
   47.0000    0.2144    0.2695    0.2129    0.2149
   48.0000    0.2187    0.2685    0.2172    0.2149
   49.0000    0.2207    0.2719    0.2206    0.2149
   50.0000    0.2161    0.2667    0.2179    0.2149
   51.0000    0.2227    0.2722    0.2234    0.2149
   52.0000    0.2205    0.2735    0.2196    0.2149
   53.0000    0.2148    0.2730    0.2191    0.2149
   54.0000    0.2141    0.2991    0.2143    0.2149
   55.0000    0.2155    0.2997    0.2150    0.2149
   56.0000    0.1587    0.2665    0.1623    0.1546
   57.0000    0.1528    0.2363    0.1527    0.1546
   58.0000    0.1474    0.2666    0.1512    0.1546
   59.0000    0.1546    0.1911    0.1527    0.1546
   60.0000    0.1626    0.2867    0.1714    0.1546
   61.0000    0.1583    0.1990    0.1599    0.1546
   62.0000    0.1565    0.2166    0.1605    0.1546
   63.0000    0.1618    0.1400    0.1605    0.1546
   64.0000    0.1534    0.1959    0.1556    0.1546
   65.0000    0.1545    0.2045    0.1562    0.1546
   66.0000    0.1518    0.1682    0.1517    0.1546
   67.0000    0.1157    0.2690    0.1165    0.1140
   68.0000    0.1124    0.2670    0.1144    0.1140
   69.0000    0.1173    0.2622    0.1227    0.1140
   70.0000    0.1173    0.2614    0.1219    0.1140
   71.0000    0.1170    0.2455    0.1229    0.1140
   72.0000    0.1125    0.2377    0.1151    0.1140
   73.0000    0.1150    0.1926    0.1171    0.1140
   74.0000    0.1188    0.1978    0.1223    0.1140
   75.0000    0.1157    0.1449    0.1165    0.1140
   76.0000    0.1123    0.1425    0.1141    0.1140
   77.0000    0.1111    0.1679    0.1127    0.1140
   78.0000    0.1169    0.1738    0.1186    0.1140


==> figures/data/data_px448_1008_ai2_ro12.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.6943
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9720
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.8705
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6973
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6873
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3081
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3122
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3067
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1587
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1626
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1534
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.0893
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.0891
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.0854
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.0867
   91.0000    0.0849


==> figures/data/data_px448_1008_ai2_ro21.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.6943
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9720
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.8705
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6973
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6873
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3081
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3122
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3067
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1587
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1626
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1534
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.0893
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.0891
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.0854
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.0867
   91.0000    0.0849
   92.0000    0.0664
   93.0000    0.0650
   94.0000    0.0662
   95.0000    0.0662
   96.0000    0.0646
   97.0000    0.0646
   98.0000    0.0660
   99.0000    0.0701
  100.0000    0.0670
  101.0000    0.0664
  102.0000    0.0669
  103.0000    0.0648
  104.0000    0.0658
  105.0000    0.0662
  106.0000    0.0528
  107.0000    0.0525
  108.0000    0.0528
  109.0000    0.0517
  110.0000    0.0523
  111.0000    0.0528
  112.0000    0.0481
  113.0000    0.0520
  114.0000    0.0510
  115.0000    0.0510
  116.0000    0.0530
  117.0000    0.0519
  118.0000    0.0516
  119.0000    0.0505
  120.0000    0.0541
  121.0000    0.0408
  122.0000    0.0413
  123.0000    0.0405
  124.0000    0.0407
  125.0000    0.0406
  126.0000    0.0394
  127.0000    0.0433
  128.0000    0.0410
  129.0000    0.0405
  130.0000    0.0422
  131.0000    0.0414
  132.0000    0.0401
  133.0000    0.0406
  134.0000    0.0406
  135.0000    0.0407
  136.0000    0.0419
  137.0000    0.0346
  138.0000    0.0346
  139.0000    0.0333
  140.0000    0.0331
  141.0000    0.0325
  142.0000    0.0323
  143.0000    0.0331
  144.0000    0.0329
  145.0000    0.0328
  146.0000    0.0332
  147.0000    0.0319
  148.0000    0.0337
  149.0000    0.0322
  150.0000    0.0336
  151.0000    0.0337
  152.0000    0.0336
  153.0000    0.0340
  154.0000    0.0270
  155.0000    0.0268
  156.0000    0.0266
  157.0000    0.0270
  158.0000    0.0276
  159.0000    0.0275
  160.0000    0.0270
  161.0000    0.0275
  162.0000    0.0281
  163.0000    0.0264
  164.0000    0.0268
  165.0000    0.0271
  166.0000    0.0266
  167.0000    0.0269
  168.0000    0.0269
  169.0000    0.0266
  170.0000    0.0266
  171.0000    0.0268
  172.0000    0.0229
  173.0000    0.0226
  174.0000    0.0221
  175.0000    0.0221
  176.0000    0.0222
  177.0000    0.0224
  178.0000    0.0222
  179.0000    0.0226
  180.0000    0.0214
  181.0000    0.0224
  182.0000    0.0227
  183.0000    0.0218
  184.0000    0.0223
  185.0000    0.0224
  186.0000    0.0225
  187.0000    0.0222
  188.0000    0.0226
  189.0000    0.0228
  190.0000    0.0229
  191.0000    0.0180
  192.0000    0.0190
  193.0000    0.0188
  194.0000    0.0186
  195.0000    0.0185
  196.0000    0.0187
  197.0000    0.0183
  198.0000    0.0186
  199.0000    0.0184
  200.0000    0.0185
  201.0000    0.0182
  202.0000    0.0187
  203.0000    0.0180
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0180
  207.0000    0.0184
  208.0000    0.0181
  209.0000    0.0186
  210.0000    0.0187
  211.0000    0.0158
  212.0000    0.0152
  213.0000    0.0155
  214.0000    0.0153
  215.0000    0.0154
  216.0000    0.0159
  217.0000    0.0155
  218.0000    0.0152
  219.0000    0.0156
  220.0000    0.0154
  221.0000    0.0154
  222.0000    0.0155
  223.0000    0.0154
  224.0000    0.0154
  225.0000    0.0157
  226.0000    0.0157
  227.0000    0.0151
  228.0000    0.0155
  229.0000    0.0155
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0130
  233.0000    0.0125
  234.0000    0.0134
  235.0000    0.0134
  236.0000    0.0133
  237.0000    0.0131
  238.0000    0.0133
  239.0000    0.0126
  240.0000    0.0129
  241.0000    0.0130
  242.0000    0.0139
  243.0000    0.0131
  244.0000    0.0135
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0131
  248.0000    0.0128
  249.0000    0.0134
  250.0000    0.0129
  251.0000    0.0133
  252.0000    0.0133
  253.0000    0.0131

==> figures/data/data_px448_1008_ai2_ro22.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.6943
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9720
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.8705
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6973
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6873
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3081
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3122
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3067
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1587
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1626
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1534
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.0893
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.0891
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.0854
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.0867
   91.0000    0.0849
   92.0000    0.0664
   93.0000    0.0650
   94.0000    0.0662
   95.0000    0.0662
   96.0000    0.0646
   97.0000    0.0646
   98.0000    0.0660
   99.0000    0.0701
  100.0000    0.0670
  101.0000    0.0664
  102.0000    0.0669
  103.0000    0.0648
  104.0000    0.0658
  105.0000    0.0662
  106.0000    0.0528
  107.0000    0.0525
  108.0000    0.0528
  109.0000    0.0517
  110.0000    0.0523
  111.0000    0.0528
  112.0000    0.0481
  113.0000    0.0520
  114.0000    0.0510
  115.0000    0.0510
  116.0000    0.0530
  117.0000    0.0519
  118.0000    0.0516
  119.0000    0.0505
  120.0000    0.0541
  121.0000    0.0408
  122.0000    0.0413
  123.0000    0.0405
  124.0000    0.0407
  125.0000    0.0406
  126.0000    0.0394
  127.0000    0.0433
  128.0000    0.0410
  129.0000    0.0405
  130.0000    0.0422
  131.0000    0.0414
  132.0000    0.0401
  133.0000    0.0406
  134.0000    0.0406
  135.0000    0.0407
  136.0000    0.0419
  137.0000    0.0346
  138.0000    0.0346
  139.0000    0.0333
  140.0000    0.0331
  141.0000    0.0325
  142.0000    0.0323
  143.0000    0.0331
  144.0000    0.0329
  145.0000    0.0328
  146.0000    0.0332
  147.0000    0.0319
  148.0000    0.0337
  149.0000    0.0322
  150.0000    0.0336
  151.0000    0.0337
  152.0000    0.0336
  153.0000    0.0340
  154.0000    0.0270
  155.0000    0.0268
  156.0000    0.0266
  157.0000    0.0270
  158.0000    0.0276
  159.0000    0.0275
  160.0000    0.0270
  161.0000    0.0275
  162.0000    0.0281
  163.0000    0.0264
  164.0000    0.0268
  165.0000    0.0271
  166.0000    0.0266
  167.0000    0.0269
  168.0000    0.0269
  169.0000    0.0266
  170.0000    0.0266
  171.0000    0.0268
  172.0000    0.0229
  173.0000    0.0226
  174.0000    0.0221
  175.0000    0.0221
  176.0000    0.0222
  177.0000    0.0224
  178.0000    0.0222
  179.0000    0.0226
  180.0000    0.0214
  181.0000    0.0224
  182.0000    0.0227
  183.0000    0.0218
  184.0000    0.0223
  185.0000    0.0224
  186.0000    0.0225
  187.0000    0.0222
  188.0000    0.0226
  189.0000    0.0228
  190.0000    0.0229
  191.0000    0.0180
  192.0000    0.0190
  193.0000    0.0188
  194.0000    0.0186
  195.0000    0.0185
  196.0000    0.0187
  197.0000    0.0183
  198.0000    0.0186
  199.0000    0.0184
  200.0000    0.0185
  201.0000    0.0182
  202.0000    0.0187
  203.0000    0.0180
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0180
  207.0000    0.0184
  208.0000    0.0181
  209.0000    0.0186
  210.0000    0.0187
  211.0000    0.0158
  212.0000    0.0152
  213.0000    0.0155
  214.0000    0.0153
  215.0000    0.0154
  216.0000    0.0159
  217.0000    0.0155
  218.0000    0.0152
  219.0000    0.0156
  220.0000    0.0154
  221.0000    0.0154
  222.0000    0.0155
  223.0000    0.0154
  224.0000    0.0154
  225.0000    0.0157
  226.0000    0.0157
  227.0000    0.0151
  228.0000    0.0155
  229.0000    0.0155
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0130
  233.0000    0.0125
  234.0000    0.0134
  235.0000    0.0134
  236.0000    0.0133
  237.0000    0.0131
  238.0000    0.0133
  239.0000    0.0126
  240.0000    0.0129
  241.0000    0.0130
  242.0000    0.0139
  243.0000    0.0131
  244.0000    0.0135
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0131
  248.0000    0.0128
  249.0000    0.0134
  250.0000    0.0129
  251.0000    0.0133
  252.0000    0.0133
  253.0000    0.0131
  254.0000    0.0112
  255.0000    0.0110
  256.0000    0.0112
  257.0000    0.0111
  258.0000    0.0112
  259.0000    0.0110
  260.0000    0.0117
  261.0000    0.0109
  262.0000    0.0113
  263.0000    0.0110
  264.0000    0.0111
  265.0000    0.0113
  266.0000    0.0113
  267.0000    0.0112
  268.0000    0.0111
  269.0000    0.0108
  270.0000    0.0114
  271.0000    0.0115
  272.0000    0.0110
  273.0000    0.0112
  274.0000    0.0109
  275.0000    0.0109
  276.0000    0.0112


==> figures/data/data_px448_1008_bi2_ro12.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.6943
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9720
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.8705
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6973
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6873
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3081
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3122
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3067
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1587
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1626
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1534
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.0893
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.0891
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.0854
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.0867
   91.0000    0.0849

==> figures/data/data_px448_1008_bi2_ro12m1.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.7386
    5.0000    6.6147
    6.0000    6.7319
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9854
   12.0000    2.0412
   13.0000    1.9820
   14.0000    1.9156
   15.0000    1.9764
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.7075
   23.0000    0.7047
   24.0000    0.7178
   25.0000    0.7062
   26.0000    0.7208
   27.0000    0.6999
   28.0000    0.7246
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3057
   38.0000    0.3103
   39.0000    0.2951
   40.0000    0.3134
   41.0000    0.3197
   42.0000    0.3308
   43.0000    0.3155
   44.0000    0.3136
   45.0000    0.3423
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.2140
   57.0000    0.1879
   58.0000    0.2052
   59.0000    0.1495
   60.0000    0.2338
   61.0000    0.1636
   62.0000    0.1673
   63.0000    0.1139
   64.0000    0.1452
   65.0000    0.1356
   66.0000    0.1091
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169

==> figures/data/data_px448_1008_bi2_ro12m2.dat <==
    2.0000   13.2346
    3.0000   12.6123
    4.0000    6.7386
    5.0000    6.6147
    6.0000    6.7319
    7.0000    3.4712
    8.0000    3.6836
    9.0000    3.5505
   10.0000    3.4494
   11.0000    1.9854
   12.0000    2.0412
   13.0000    1.9820
   14.0000    1.9156
   15.0000    1.9764
   16.0000    1.1553
   17.0000    1.1688
   18.0000    1.1477
   19.0000    1.1567
   20.0000    1.1789
   21.0000    1.1385
   22.0000    0.7075
   23.0000    0.7047
   24.0000    0.7178
   25.0000    0.7062
   26.0000    0.7208
   27.0000    0.6999
   28.0000    0.7246
   29.0000    0.4619
   30.0000    0.4627
   31.0000    0.4653
   32.0000    0.4678
   33.0000    0.4803
   34.0000    0.4839
   35.0000    0.4726
   36.0000    0.4854
   37.0000    0.3057
   38.0000    0.3103
   39.0000    0.2951
   40.0000    0.3134
   41.0000    0.3197
   42.0000    0.3308
   43.0000    0.3155
   44.0000    0.3136
   45.0000    0.3423
   46.0000    0.2285
   47.0000    0.2241
   48.0000    0.2137
   49.0000    0.2149
   50.0000    0.1873
   51.0000    0.1920
   52.0000    0.1730
   53.0000    0.1676
   54.0000    0.1588
   55.0000    0.1598
   56.0000    0.2140
   57.0000    0.1879
   58.0000    0.2052
   59.0000    0.1495
   60.0000    0.2338
   61.0000    0.1636
   62.0000    0.1673
   63.0000    0.1139
   64.0000    0.1452
   65.0000    0.1356
   66.0000    0.1091

==> figures/data/data_px448_1008_bi2_ro21.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    6.6943
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    1.9720
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.8705
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6973
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6873
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3081
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3122
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3067
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1587
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1626
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1534
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.0893
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.0891
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.0854
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.0867
   91.0000    0.0849
   92.0000    0.0664
   93.0000    0.0650
   94.0000    0.0662
   95.0000    0.0662
   96.0000    0.0646
   97.0000    0.0646
   98.0000    0.0660
   99.0000    0.0701
  100.0000    0.0670
  101.0000    0.0664
  102.0000    0.0669
  103.0000    0.0648
  104.0000    0.0658
  105.0000    0.0662
  106.0000    0.0528
  107.0000    0.0525
  108.0000    0.0528
  109.0000    0.0517
  110.0000    0.0523
  111.0000    0.0528
  112.0000    0.0481
  113.0000    0.0520
  114.0000    0.0510
  115.0000    0.0510
  116.0000    0.0530
  117.0000    0.0519
  118.0000    0.0516
  119.0000    0.0505
  120.0000    0.0541
  121.0000    0.0408
  122.0000    0.0413
  123.0000    0.0405
  124.0000    0.0407
  125.0000    0.0406
  126.0000    0.0394
  127.0000    0.0433
  128.0000    0.0410
  129.0000    0.0405
  130.0000    0.0422
  131.0000    0.0414
  132.0000    0.0401
  133.0000    0.0406
  134.0000    0.0406
  135.0000    0.0407
  136.0000    0.0419
  137.0000    0.0346
  138.0000    0.0346
  139.0000    0.0333
  140.0000    0.0331
  141.0000    0.0325
  142.0000    0.0323
  143.0000    0.0331
  144.0000    0.0329
  145.0000    0.0328
  146.0000    0.0332
  147.0000    0.0319
  148.0000    0.0337
  149.0000    0.0322
  150.0000    0.0336
  151.0000    0.0337
  152.0000    0.0336
  153.0000    0.0340
  154.0000    0.0270
  155.0000    0.0268
  156.0000    0.0266
  157.0000    0.0270
  158.0000    0.0276
  159.0000    0.0275
  160.0000    0.0270
  161.0000    0.0275
  162.0000    0.0281
  163.0000    0.0264
  164.0000    0.0268
  165.0000    0.0271
  166.0000    0.0266
  167.0000    0.0269
  168.0000    0.0269
  169.0000    0.0266
  170.0000    0.0266
  171.0000    0.0268
  172.0000    0.0229
  173.0000    0.0226
  174.0000    0.0221
  175.0000    0.0221
  176.0000    0.0222
  177.0000    0.0224
  178.0000    0.0222
  179.0000    0.0226
  180.0000    0.0214
  181.0000    0.0224
  182.0000    0.0227
  183.0000    0.0218
  184.0000    0.0223
  185.0000    0.0224
  186.0000    0.0225
  187.0000    0.0222
  188.0000    0.0226
  189.0000    0.0228
  190.0000    0.0229
  191.0000    0.0180
  192.0000    0.0190
  193.0000    0.0188
  194.0000    0.0186
  195.0000    0.0185
  196.0000    0.0187
  197.0000    0.0183
  198.0000    0.0186
  199.0000    0.0184
  200.0000    0.0185
  201.0000    0.0182
  202.0000    0.0187
  203.0000    0.0180
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0180
  207.0000    0.0184
  208.0000    0.0181
  209.0000    0.0186
  210.0000    0.0187
  211.0000    0.0158
  212.0000    0.0152
  213.0000    0.0155
  214.0000    0.0153
  215.0000    0.0154
  216.0000    0.0159
  217.0000    0.0155
  218.0000    0.0152
  219.0000    0.0156
  220.0000    0.0154
  221.0000    0.0154
  222.0000    0.0155
  223.0000    0.0154
  224.0000    0.0154
  225.0000    0.0157
  226.0000    0.0157
  227.0000    0.0151
  228.0000    0.0155
  229.0000    0.0155
  230.0000    0.0154
  231.0000    0.0153
  232.0000    0.0130
  233.0000    0.0125
  234.0000    0.0134
  235.0000    0.0134
  236.0000    0.0133
  237.0000    0.0131
  238.0000    0.0133
  239.0000    0.0126
  240.0000    0.0129
  241.0000    0.0130
  242.0000    0.0139
  243.0000    0.0131
  244.0000    0.0135
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0131
  248.0000    0.0128
  249.0000    0.0134
  250.0000    0.0129
  251.0000    0.0133
  252.0000    0.0133
  253.0000    0.0131

==> figures/data/data_px448_1008_bi2_ro22.dat <==
    2.0000   13.2372
    3.0000   12.6036
    4.0000    4.6686
    5.0000    6.6082
    6.0000    6.6981
    7.0000    3.4558
    8.0000    3.6621
    9.0000    3.5233
   10.0000    3.4396
   11.0000    2.1699
   12.0000    1.9872
   13.0000    1.9812
   14.0000    1.4270
   15.0000    1.9742
   16.0000    1.1429
   17.0000    1.1573
   18.0000    1.1360
   19.0000    1.1444
   20.0000    1.1667
   21.0000    1.1294
   22.0000    0.6920
   23.0000    0.7030
   24.0000    0.6964
   25.0000    0.6998
   26.0000    0.6860
   27.0000    0.6928
   28.0000    0.7027
   29.0000    0.4598
   30.0000    0.4613
   31.0000    0.4580
   32.0000    0.4588
   33.0000    0.4621
   34.0000    0.4667
   35.0000    0.4559
   36.0000    0.4708
   37.0000    0.3223
   38.0000    0.3115
   39.0000    0.2967
   40.0000    0.3254
   41.0000    0.3122
   42.0000    0.3169
   43.0000    0.2984
   44.0000    0.3060
   45.0000    0.3190
   46.0000    0.2201
   47.0000    0.2144
   48.0000    0.2187
   49.0000    0.2207
   50.0000    0.2161
   51.0000    0.2227
   52.0000    0.2205
   53.0000    0.2148
   54.0000    0.2141
   55.0000    0.2155
   56.0000    0.1684
   57.0000    0.1528
   58.0000    0.1474
   59.0000    0.1546
   60.0000    0.1807
   61.0000    0.1583
   62.0000    0.1565
   63.0000    0.1618
   64.0000    0.1619
   65.0000    0.1545
   66.0000    0.1518
   67.0000    0.1157
   68.0000    0.1124
   69.0000    0.1173
   70.0000    0.1173
   71.0000    0.1170
   72.0000    0.1125
   73.0000    0.1150
   74.0000    0.1188
   75.0000    0.1157
   76.0000    0.1123
   77.0000    0.1111
   78.0000    0.1169
   79.0000    0.1032
   80.0000    0.0853
   81.0000    0.0849
   82.0000    0.1077
   83.0000    0.0875
   84.0000    0.0813
   85.0000    0.0891
   86.0000    0.1048
   87.0000    0.0859
   88.0000    0.0860
   89.0000    0.0860
   90.0000    0.1043
   91.0000    0.0849
   92.0000    0.0664
   93.0000    0.0650
   94.0000    0.0662
   95.0000    0.0662
   96.0000    0.0646
   97.0000    0.0646
   98.0000    0.0660
   99.0000    0.0701
  100.0000    0.0670
  101.0000    0.0664
  102.0000    0.0669
  103.0000    0.0648
  104.0000    0.0658
  105.0000    0.0662
  106.0000    0.0858
  107.0000    0.0525
  108.0000    0.0528
  109.0000    0.0517
  110.0000    0.0946
  111.0000    0.0528
  112.0000    0.0481
  113.0000    0.0520
  114.0000    0.1032
  115.0000    0.0510
  116.0000    0.0530
  117.0000    0.0519
  118.0000    0.1030
  119.0000    0.0505
  120.0000    0.0541
  121.0000    0.0408
  122.0000    0.0413
  123.0000    0.0405
  124.0000    0.0407
  125.0000    0.0406
  126.0000    0.0394
  127.0000    0.0433
  128.0000    0.0410
  129.0000    0.0405
  130.0000    0.0422
  131.0000    0.0414
  132.0000    0.0401
  133.0000    0.0406
  134.0000    0.0406
  135.0000    0.0407
  136.0000    0.0419
  137.0000    0.0445
  138.0000    0.0346
  139.0000    0.0333
  140.0000    0.0408
  141.0000    0.0325
  142.0000    0.0323
  143.0000    0.0331
  144.0000    0.0458
  145.0000    0.0328
  146.0000    0.0332
  147.0000    0.0319
  148.0000    0.0460
  149.0000    0.0322
  150.0000    0.0336
  151.0000    0.0337
  152.0000    0.0491
  153.0000    0.0340
  154.0000    0.0270
  155.0000    0.0268
  156.0000    0.0266
  157.0000    0.0270
  158.0000    0.0276
  159.0000    0.0275
  160.0000    0.0270
  161.0000    0.0275
  162.0000    0.0281
  163.0000    0.0264
  164.0000    0.0268
  165.0000    0.0271
  166.0000    0.0266
  167.0000    0.0269
  168.0000    0.0269
  169.0000    0.0266
  170.0000    0.0266
  171.0000    0.0268
  172.0000    0.0268
  173.0000    0.0226
  174.0000    0.0221
  175.0000    0.0221
  176.0000    0.0348
  177.0000    0.0224
  178.0000    0.0222
  179.0000    0.0226
  180.0000    0.0298
  181.0000    0.0224
  182.0000    0.0227
  183.0000    0.0218
  184.0000    0.0344
  185.0000    0.0224
  186.0000    0.0225
  187.0000    0.0222
  188.0000    0.0306
  189.0000    0.0228
  190.0000    0.0229
  191.0000    0.0180
  192.0000    0.0190
  193.0000    0.0188
  194.0000    0.0186
  195.0000    0.0185
  196.0000    0.0187
  197.0000    0.0183
  198.0000    0.0186
  199.0000    0.0184
  200.0000    0.0185
  201.0000    0.0182
  202.0000    0.0187
  203.0000    0.0180
  204.0000    0.0184
  205.0000    0.0187
  206.0000    0.0180
  207.0000    0.0184
  208.0000    0.0181
  209.0000    0.0186
  210.0000    0.0187
  211.0000    0.0332
  212.0000    0.0152
  213.0000    0.0155
  214.0000    0.0633
  215.0000    0.0154
  216.0000    0.0159
  217.0000    0.0155
  218.0000    0.0529
  219.0000    0.0156
  220.0000    0.0154
  221.0000    0.0154
  222.0000    0.0616
  223.0000    0.0154
  224.0000    0.0154
  225.0000    0.0157
  226.0000    0.0520
  227.0000    0.0151
  228.0000    0.0155
  229.0000    0.0155
  230.0000    0.0638
  231.0000    0.0153
  232.0000    0.0130
  233.0000    0.0125
  234.0000    0.0134
  235.0000    0.0134
  236.0000    0.0133
  237.0000    0.0131
  238.0000    0.0133
  239.0000    0.0126
  240.0000    0.0129
  241.0000    0.0130
  242.0000    0.0139
  243.0000    0.0131
  244.0000    0.0135
  245.0000    0.0131
  246.0000    0.0128
  247.0000    0.0131
  248.0000    0.0128
  249.0000    0.0134
  250.0000    0.0129
  251.0000    0.0133
  252.0000    0.0133
  253.0000    0.0131
  254.0000    0.0225
  255.0000    0.0110
  256.0000    0.0112
  257.0000    0.0111
  258.0000    0.0368
  259.0000    0.0110
  260.0000    0.0117
  261.0000    0.0109
  262.0000    0.0352
  263.0000    0.0110
  264.0000    0.0111
  265.0000    0.0113
  266.0000    0.0362
  267.0000    0.0112
  268.0000    0.0111
  269.0000    0.0108
  270.0000    0.0351
  271.0000    0.0115
  272.0000    0.0110
  273.0000    0.0112
  274.0000    0.0370
  275.0000    0.0109
  276.0000    0.0112

==> figures/data/data_px448_aliasingvscc_ro12.dat <==
    2.0000   13.2372   13.2849   13.2736
    3.0000   12.6036   12.6790   12.6404
    4.0000    6.6943    6.7645    6.7442
    5.0000    6.6082    6.6275    6.6280
    6.0000    6.6981    6.8796    6.8218
    7.0000    3.4558    3.5120    3.4967
    8.0000    3.6621    3.7000    3.6926
    9.0000    3.5233    3.5608    3.5449
   10.0000    3.4396    3.4980    3.4865
   11.0000    1.9720    2.0715    2.0604
   12.0000    1.9872    2.1444    2.1236
   13.0000    1.9812    1.9958    1.9890
   14.0000    1.8705    2.0091    1.9813
   15.0000    1.9742    1.9908    1.9824
   16.0000    1.1429    1.1773    1.1718
   17.0000    1.1573    1.1903    1.1833
   18.0000    1.1360    1.1788    1.1746
   19.0000    1.1444    1.1835    1.1763
   20.0000    1.1667    1.1911    1.1866
   21.0000    1.1294    1.1680    1.1573
   22.0000    0.6973    0.7244    0.7167
   23.0000    0.7030    0.7066    0.7060
   24.0000    0.6964    0.7506    0.7437
   25.0000    0.6998    0.7168    0.7086
   26.0000    0.6873    0.7644    0.7577
   27.0000    0.6928    0.7089    0.7027
   28.0000    0.7027    0.7654    0.7536
   29.0000    0.4598    0.4712    0.4642
   30.0000    0.4613    0.4710    0.4650
   31.0000    0.4580    0.4686    0.4664
   32.0000    0.4588    0.4647    0.4607
   33.0000    0.4621    0.4851    0.4786
   34.0000    0.4667    0.4888    0.4844
   35.0000    0.4559    0.4792    0.4735
   36.0000    0.4708    0.4978    0.4909
   37.0000    0.3081    0.3186    0.3138
   38.0000    0.3115    0.3219    0.3153
   39.0000    0.2967    0.3109    0.3067
   40.0000    0.3122    0.3242    0.3189
   41.0000    0.3122    0.3274    0.3215
   42.0000    0.3169    0.3452    0.3360
   43.0000    0.2984    0.3195    0.3149
   44.0000    0.3067    0.3270    0.3186
   45.0000    0.3190    0.3483    0.3418
   46.0000    0.2201    0.2314    0.2254
   47.0000    0.2144    0.2220    0.2180
   48.0000    0.2187    0.2239    0.2216
   49.0000    0.2207    0.2273    0.2236
   50.0000    0.2161    0.2253    0.2219
   51.0000    0.2227    0.2308    0.2260
   52.0000    0.2205    0.2334    0.2298
   53.0000    0.2148    0.2328    0.2253
   54.0000    0.2141    0.2336    0.2289
   55.0000    0.2155    0.2342    0.2283
   56.0000    0.1587    0.2045    0.1929
   57.0000    0.1528    0.1711    0.1644
   58.0000    0.1474    0.2178    0.2061
   59.0000    0.1546    0.1623    0.1579
   60.0000    0.1626    0.2303    0.2180
   61.0000    0.1583    0.1721    0.1669
   62.0000    0.1565    0.1786    0.1712
   63.0000    0.1618    0.1779    0.1730
   64.0000    0.1534    0.1709    0.1653
   65.0000    0.1545    0.1845    0.1760
   66.0000    0.1518    0.1716    0.1679
   67.0000    0.1157    0.2078    0.1994
   68.0000    0.1124    0.2058    0.1949
   69.0000    0.1173    0.2045    0.1955
   70.0000    0.1173    0.2037    0.1952
   71.0000    0.1170    0.1933    0.1836
   72.0000    0.1125    0.1855    0.1771
   73.0000    0.1150    0.1510    0.1450
   74.0000    0.1188    0.1562    0.1493
   75.0000    0.1157    0.1134    0.1095
   76.0000    0.1123    0.1109    0.1070
   77.0000    0.1111    0.1158    0.1100
   78.0000    0.1169    0.1217    0.1169
   79.0000    0.0893    0.2104    0.1918
   80.0000    0.0853    0.2309    0.2106
   81.0000    0.0849    0.1695    0.1593
   82.0000    0.0891    0.2771    0.2541
   83.0000    0.0875    0.1438    0.1362
   84.0000    0.0813    0.1741    0.1595
   85.0000    0.0891    0.1826    0.1724
   86.0000    0.0854    0.1512    0.1412
   87.0000    0.0859    0.1227    0.1159
   88.0000    0.0860    0.0796    0.0766
   89.0000    0.0860    0.1220    0.1165
   90.0000    0.0867    0.0948    0.0898
   91.0000    0.0849    0.1247    0.1178
